Fast Planning Over Roadmaps via Selective Densification

We propose the Selective Densification method for fast motion planning through configuration space. We create a sequence of roadmaps by iteratively adding configurations. We organize these roadmaps into layers and add edges between identical configurations between layers. We find a path using best-first search, guided by our proposed estimate of remaining planning time. This estimate prefers to expand nodes closer to the goal and nodes on sparser layers. We present proofs of the path quality and maximum depth of nodes expanded using our proposed graph and heuristic. We also present experiments comparing Selective Densification to bidirectional RRT-connect, as well as many graph search approaches. In difficult environments that require exploration on the dense layers we find Selective Densification finds solutions faster than all other approaches.

==> multimedia/readme.txt <==
This is the README for the ICRA/RA-L video attachement.
We include a video to support the paper Fast Planning Over Roadmaps via Selective Densification.


==> multimedia/summary.txt <==
We attach a video in mp4 format that should be playable on any modern video playing program.
The video contains a voice-over, so speakers are advised.

